Joint Scheduling and Power Control for V2V Broadcast Communication with Adjacent Channel Interference

This paper investigates how to mitigate the impact of adjacent channel interference (ACI) in vehicular broadcast communication, using scheduling and power control. Our objective is to maximize the number of connected vehicles. First, we formulate the joint scheduling and power control problem as a mixed Boolean linear programming (MBLP) problem. From this problem formulation, we derive scheduling alone problem as Boolean linear programming (BLP) problem, and power control alone problem as an MBLP problem. Due to the hardness in solving joint scheduling and power control for multiple timeslots, we propose a column generation method to reduce the computational complexity. We also observe that the problem is highly numerically sensitive due to the high dynamic range of channel parameters and adjacent channel interference ratio (ACIR) values. Therefore, we propose a novel sensitivity reduction technique, which can compute the optimal solution. Finally, we compare the results for optimal scheduling, near-optimal joint scheduling and power control schemes, and conclude that the effective scheduling and power control schemes indeed significantly improve the performance.

==> Datafiles/cdfSchPerformance.csv <==
xValues,sch_Heuristic1,sch_gurobi,sch_sensitivity1,joint_diYuan1,joint_basic1
0,0,0,0,0.0235,0.021
1,0.241,0.024,0.032,0.13,0.103
2,0.2675,0.1325,0.1215,0.196,0.1505
3,0.4525,0.3185,0.2935,0.314,0.2935
4,0.7875,0.6705,0.7185,0.6285,0.55
5,0.925,0.941,0.921,0.773,0.7305
6,0.9775,0.9875,0.9545,0.8665,0.8505
7,0.988,0.999,0.976,0.884,0.871
8,0.99,1,0.99,0.894,0.895
9,1,1,1,0.96,0.9425


==> Datafiles/eachVUESchPerformance.csv <==
xValues,sch_Heuristic1,sch_gurobi,sch_sensitivity1,joint_diYuan1,joint_basic1
1,1.98,2.69,2.72,3.01,3.05
2,2.63,3.45,3.50,3.8,3.83
3,3.02,3.71,3.72,4.01,4.09
4,3.42,4.19,4.25,4.55,4.59
5,3.73,4.19,4.25,4.6,4.71
6,3.64,4.18,4.24,4.61,4.73
7,3.64,4.12,4.24,4.62,4.75
8,3.68,4.21,4.22,4.62,4.76
9,3.43,4.14,4.22,4.63,4.76
10,3.64,4.20,4.23,4.64,4.76
11,3.72,4.30,4.27,4.65,4.76
12,3.76,4.23,4.25,4.65,4.76
13,3.63,4.22,4.27,4.65,4.76
14,3.59,4.22,4.22,4.65,4.76
15,3.67,4.265,4.26,4.65,4.77
16,3.44,4.275,4.32,4.62,4.7
17,3.35,4.28,4.33,4.6,4.68
18,2.91,3.74,3.90,4.06,4.1
19,2.61,3.55,3.65,3.89,3.85
20,1.98,2.75,2.95,3.02,3.06


==> Datafiles/schPerformance_F.csv <==
xValues,sch_Heuristic1,sch_gurobi,sch_sensitivity1,joint_diYuan1,joint_basic1
6,1.4445,1.6842,1.7325,1.913,1.9255
12,1.7,1.84,1.952,2.1865,2.253
20,1.745,1.8589,1.9515,2.203,2.2775


==> Datafiles/schPerformance_N.csv <==
xValues,sch_Heuristic1,sch_gurobi,sch_sensitivity1,joint_diYuan1,joint_basic1
5,1.162,1.2481,1.2875,1.503,1.518   
10,1.564,1.6504,1.746,2.0025,2.069
15,1.6833,1.8322,1.9245,2.1095,2.1835
20,1.745,1.8589,1.9515,2.203,2.2775


==> Datafiles/schPerformance_T.csv <==
xValues,sch_Heuristic1,sch_gurobi,sch_sensitivity1,joint_diYuan1,joint_basic1
1,1.745,1.8589,1.952,2.257,2.2705
2,3.3625,3.887,3.9545,4.355,4.5795
3,4.5005,5.002,5.1505,5.8865,5.9
4,5.144,5.484,5.692,5.9,5.9
5,5.552,5.681,5.7395,5.9,5.9

